New Neutron-Capture Measurements in 23 Open Clusters. I. The R-Process

Neutron-capture elements, those with Z > 35, are the least well-understood in terms of nucleosynthesis and formation environments. The rapid neutron-capture, or r-process, elements are formed in the environments and/or remnants of massive stars, while the slow neutron-capture, or s-process, elements are primarily formed in low-mass AGB stars. These elements can provide much information about Galactic star formation and enrichment, but observational data is limited. We have assembled a sample of 68 stars in 23 open clusters that we use to probe abundance trends for six neutron-capture elements (Eu, Gd, Dy, Mo, Pr, and Nd) with cluster age and location in the disk of the Galaxy. In order to keep our analysis as homogenous as possible, we use an automated synthesis fitting program, which also enables us to measure multiple (3-10) lines for each element. We find that the pure r-process elements (Eu, Gd, and Dy) have positive trends with increasing cluster age, while the mixed r- and s- process elements (Mo, Pr, and Nd) have insignificant trends consistent with zero. Pr, Nd, Eu, Gd, and Dy have similar, slight (though mostly statistically significant) gradients of ~0.04 dex/kpc. The mixed elements also appear to have nonlinear relationships with Galactocentric radius.

==> tab3.txt <==
%auto-ignore
Title: NEW NEUTRON-CAPTURE MEASUREMENTS IN 23 OPEN CLUSTERS. I. THE R-PROCESS
Authors: Overbeek, J. C., Friel, E. D, Jacobson, H. R.
Table: 3
================================================================================
Byte-by-byte Description of file: tab3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label       Explanations
--------------------------------------------------------------------------------
   1-  7 F7.2   0.1nm    Wavelength  Wavelength of line
   9- 12 F4.1   ---      Species     Element and ionization state
  14- 17 F4.2   eV       E.P.        Excitation potential
  19- 24 F6.3   [-]      log(gf)     Oscillator strength
  26- 30 F5.1   10-13m   886EW       ?Equivalent widths for Be 31 star 886
  32- 36 F5.1   10-13m   1045EW      ?Equivalent widths for Cr 261 star 1045
  38- 42 F5.1   10-13m   1080EW      ?Equivalent widths for Cr 261 star 1080
  44- 48 F5.1   10-13m   206EW       ?Equivalent widths for N1817 star 206
  50- 54 F5.1   10-13m   1456EW      ?Equivalent widths for N1817 star 1456
  56- 60 F5.1   10-13m   514EW       ?Equivalent widths for N2141 star 514
  62- 66 F5.1   10-13m   1821EW      ?Equivalent widths for N2141 star 1821
  68- 72 F5.1   10-13m   9EW         ?Equivalent widths for N6192 star 9
  74- 78 F5.1   10-13m   45EW        ?Equivalent widths for N6192 star 45
  80- 84 F5.1   10-13m   96EW        ?Equivalent widths for N6192 star 96
  86- 90 F5.1   10-13m   137EW       ?Equivalent widths for N6192 star 137
  92- 96 F5.1   10-13m   53EW        ?Equivalent widths for N6939 star 53
  98-102 F5.1   10-13m   65EW        ?Equivalent widths for N6939 star 65
 104-108 F5.1   10-13m   212EW       ?Equivalent widths for N7789 star 212
 110-114 F5.1   10-13m   468EW       ?Equivalent widths for N7789 star 468
 116-120 F5.1   10-13m   605EW       ?Equivalent widths for N7789 star 605
 122-126 F5.1   10-13m   765EW       ?Equivalent widths for N7789 star 765
 128-132 F5.1   10-13m   958EW       ?Equivalent widths for N7789 star 958
--------------------------------------------------------------------------------
5242.49 26.0 3.63 -0.967                   122.6 128.1 130.9 117.8 140.1 128.6 143.7 150.2 120.8 119.9 131.9 149.3 133.0 155.0 123.3 
5365.40 26.0 3.57 -1.020             111.3 127.4                   140.4 129.0       144.8       121.6                               
5379.57 26.0 3.69 -1.514        92.5  93.9 106.5 104.8 110.7  98.3 113.3 104.3 121.4 125.9  97.5  97.5 116.0 115.5  99.1 107.6  96.7 
5417.03 26.0 4.42 -1.580        67.8  57.2  57.3  68.6  62.2  51.3  77.4  66.8  75.3  80.8  66.1  64.2  71.9  73.3  71.9  76.0  66.8 
5466.99 26.0 3.57 -2.233        79.3  73.3  77.0  88.8  85.1  76.9  89.1  82.1  92.4 103.3  81.0  72.0  97.8        86.3 103.5  78.0 
5633.95 26.0 4.99 -0.230  76.0  89.6  84.9  90.1  88.4  92.9  84.0 107.2  91.5 111.3 113.5  91.1  83.5  96.4 103.7 102.6 104.1  80.7 
5662.52 26.0 4.18 -0.447 102.6 118.2 114.8 123.5 129.5       115.9 144.1 127.4       150.9 116.7 116.0 141.2 139.7 132.4 134.8 126.2 
5701.54 26.0 2.56 -2.193 117.5 143.7 138.3 132.7 139.0 158.3 135.0 153.7 146.5 164.8       131.8 132.4                               
5705.46 26.0 4.30 -1.355  70.3  73.8  77.2  70.9  79.6  82.9  75.4  86.4  77.2  96.2  89.0  76.4  75.6                               
5753.12 26.0 4.26 -0.623  86.0 104.9 102.5 102.8 117.1 111.9 108.0 131.2 117.7 133.8 133.6 119.0 113.8                               
5775.08 26.0 4.22 -1.126  72.6  93.6  85.1  98.6 101.2  93.5  93.4        96.6 105.7        91.2  95.6  98.2 108.5  88.7 104.6  88.2 
5809.22 26.0 3.88 -1.740  82.2  98.8  92.1  78.3  97.7 103.2  91.6                          84.4  87.6 111.0 117.1  84.6 108.7  88.3 
5848.13 26.0 4.61 -1.056  58.0  82.5  74.8  78.6  91.4  88.7  75.6  83.2  80.3  90.0  98.2  79.3  84.1                               
5849.68 26.0 3.69 -2.890  33.3  42.0  43.4  35.2  36.5  45.8  43.8  50.6  35.3  46.8  63.6  31.0  35.2  53.3  55.0  26.7  46.9  29.3 
5853.15 26.0 1.49 -5.180  53.6  65.8  58.5  64.1  60.0  82.3  76.9  61.7  53.8  66.0  84.9  53.1  47.6  83.2 100.6  54.0  81.7  43.1 
5855.08 26.0 4.61 -1.478  40.4  46.3  50.4  52.4  48.9  57.5  49.9  65.8  49.7  58.7  64.5  57.1  48.5        64.5        68.0       
5856.09 26.0 4.29 -1.327  67.3  69.4  69.5  71.2  74.2  85.5  78.1  90.4  75.7  87.4  93.8  74.5  66.1                               
5858.78 26.0 4.22 -2.160  38.4  46.3  40.1  40.7  37.1  55.6  54.1  56.8  44.3  51.1  55.8  41.9  38.1  54.6  56.8  45.6  51.4  44.9 
5859.59 26.0 4.55 -0.419  83.1 100.3  88.3 103.0 107.9 108.9  89.2 123.8 105.8 123.8 128.8  99.9 102.9                               
5909.97 26.0 3.21 -2.587  81.1  98.3  87.4  83.0  93.2        93.4 103.6  83.2 106.2 121.7  84.4  80.4 115.6 109.4  97.3        88.4 
5927.79 26.0 4.65 -0.990  50.7  67.5  59.2  71.9  72.2  79.0        85.3  74.5  81.1  84.9  66.3  71.9  76.2  80.4  74.1  77.6  57.4 
5956.69 26.0 0.86 -4.599 122.1 136.9 130.3 134.9 141.1 148.4 133.9 144.0 118.4 153.2 167.5 116.9 122.8                   164.4       
5969.56 26.0 4.28 -2.789  10.5  22.4  17.8  15.6  19.7  20.4  20.9  25.2  18.8  23.4  28.3  17.2  14.9                               
6019.36 26.0 3.57 -3.310  26.3  36.6  29.9  28.5  24.4  44.8  42.9  31.3  24.5  37.3  46.6  25.6  19.2                               
6024.06 26.0 4.55 -0.120 110.6 127.7 123.3 130.5 137.0 130.5 114.2 148.1 124.3 157.0 158.2 123.8 131.2 132.4 148.8 125.8 143.0 132.7 
6034.03 26.0 4.31 -2.312  25.5  40.3  33.3  34.7  36.0  35.2  34.7  40.6  38.5  43.2  56.7  30.9                                     
6056.01 26.0 4.73 -0.320        97.4  94.2  99.5 102.8 103.3  90.2 114.1  98.0       119.4  99.9  96.1 108.2 117.1  96.9 110.6  96.5 
6079.01 26.0 4.65 -1.020                                                                                86.4        76.6  86.8  60.8 
6082.71 26.0 2.22 -3.576  81.7  96.7  95.3  86.5  95.9 116.6 103.4 107.6  90.9 109.6 121.0  87.2  88.3 116.6 127.6  93.5 119.6  86.0 
6093.64 26.0 4.61 -1.400  47.0  65.0  59.4  58.8  66.9  65.0  62.0  67.8  60.1  72.8  74.0  60.5  58.2  57.4  68.2  65.8  63.0  59.6 
6094.37 26.0 4.65 -1.840  27.9  45.8  34.8  47.2  44.1  51.8  43.5  52.0  46.0  45.7  48.5  45.2        54.8  58.4  42.0  38.2  47.2 
6096.66 26.0 3.98 -1.830  60.5  75.9  65.1  72.9  75.4  83.3  72.9  78.2  71.7  81.5  91.2  70.2  68.0  86.6  90.9  90.3  88.6       
6120.25 26.0 0.92 -5.970  57.9  65.6  71.3  58.6  71.8  87.6  80.8  52.2  47.4  64.1  83.3  44.2  44.8  88.3 108.6  50.7  89.2  26.2 
6127.91 26.0 4.14 -1.399                                                                               102.7 102.7  87.3  92.5  81.5 
6151.62 26.0 2.18 -3.295 101.8 111.2 107.1 108.1 115.3 125.9 109.4 127.6 109.5 122.6 139.4  99.9 103.1 129.8 146.6 102.4 138.2 102.1 
6157.73 26.0 4.08 -1.160       106.5 106.2 109.5 110.0 115.9 108.8 129.7 112.4 138.1       108.1 100.4 128.3 139.4  98.9 103.3 103.2 
6165.36 26.0 4.14 -1.473  70.3  85.4  77.7  90.6  89.3  84.1  93.8  98.4  80.0 102.4 102.0  82.3  83.6  88.0  92.9  84.2  92.6  72.7 
6173.33 26.0 2.22 -2.880 111.3 134.6 118.7 122.7 132.1 141.9 139.1 155.7 129.0 161.1 168.9 129.2 127.2                               
6180.20 26.0 2.73 -2.591  96.7 116.7 116.9 120.0 124.6 135.8 111.7 133.1 105.1 137.5 151.9 108.4 113.6 138.1 155.4 126.7 136.0 114.0 
6187.99 26.0 3.94 -1.620                                                                               103.3 118.1  87.8        87.4 
6200.31 26.0 2.61 -2.433 115.1 133.4 130.2 131.5 132.0 144.3 131.3 144.6 129.6 154.4 162.1 124.1 127.6 158.0 168.2 127.1 156.6 125.1 
6213.43 26.0 2.22 -2.481                                                                                                       134.8 
6219.28 26.0 2.20 -2.432                                                                                           155.7 172.9 150.5 
6226.73 26.0 3.88 -2.120                                                                                76.8  82.0              64.9 
6229.23 26.0 2.85 -2.805  85.2 100.2 100.0  89.1  97.7 112.5 107.9 114.6 102.3 120.2 131.0  87.6  93.6       129.3              94.3 
6232.64 26.0 3.65 -1.235 107.8 129.0 128.6 127.9 141.2 141.3 127.1 149.1 133.6 150.9 163.3 132.6 111.9 127.4 137.6 136.4 136.0 119.3 
6240.65 26.0 2.22 -3.230                                                                               130.8 144.1 105.4 128.9 102.9 
6246.32 26.0 3.60 -0.771 137.0 159.1 147.2 157.7 157.0 161.4 154.0       150.8             152.2 150.4 159.5             166.6 144.7 
6254.26 26.0 2.28 -2.439                                                                                           167.7       169.3 
6265.13 26.0 2.18 -2.550                                                                                           145.0       152.5 
6270.22 26.0 2.86 -2.470  97.8 112.4 104.0 110.9 118.6 131.7 108.7 123.5 102.9 139.0 140.2 105.3 101.8 122.6 134.4 103.3 122.9  95.3 
6271.28 26.0 3.33 -2.703                                                                                81.5  85.0  73.1  89.3  63.4 
6297.79 26.0 2.22 -2.737                                                                                           129.0 166.6 132.3 
6301.50 26.0 3.65 -0.720 126.6 152.6 144.7 158.4       166.0 150.9 169.1 148.1             143.9 147.4 152.2 164.4       161.3 135.1 
6311.50 26.0 2.83 -3.141                                                                                90.2 113.2  76.9  92.4  73.5 
6315.81 26.0 4.08 -1.610                                                                                94.4 102.0  78.4 102.7  90.3 
6322.69 26.0 2.59 -2.430 123.1 134.2 128.0 134.9 140.1 139.6 133.7 150.3 134.3 155.1 165.1 128.8 128.3 154.5 173.0 134.6 168.0 135.0 
6330.85 26.0 4.73 -1.640                                                                                65.6  69.5        64.8       
6335.33 26.0 2.20 -2.177                                                                                           176.6       156.1 
6336.82 26.0 3.69 -0.852 129.8 147.5 138.9 150.7 151.8 158.3 146.7 166.1 160.0       165.6 150.6 155.6 159.8       141.4 169.5 148.7 
6344.15 26.0 2.43 -2.919 109.1 128.3 123.8             144.6             116.2       169.0 113.5 110.3 147.3 163.0 129.0 155.5       
6353.84 26.0 0.92 -6.477                                                                                58.7  72.8  30.1  72.3       
6355.03 26.0 2.85 -2.340 111.4                                                                                     143.6             
6358.70 26.0 0.86 -4.468                                                                                           162.0             
6469.19 26.0 4.83 -0.730                    89.2                          90.5 101.9                   123.3 136.5 117.6 124.9 107.8 
6481.87 26.0 2.28 -2.981 121.4 127.1 123.7 133.3 132.2 144.7 131.8 149.0 131.1 158.8 167.0 122.5 127.0 148.1 159.8 127.7 153.4 121.9 
6574.23 26.0 0.99 -5.004 101.7 113.7 112.0 100.3 113.6 133.1 121.7 121.6 105.6 132.5 150.2 103.4       148.7 168.9 101.9 143.6  94.6 
6609.11 26.0 2.56 -2.691 108.6 133.7 131.4 132.1 130.4 149.5 143.4 146.8 128.8 154.5       127.6       156.5 170.8 116.0 147.9 119.4 
6648.08 26.0 1.01 -5.918        83.2  77.6              98.4  83.3  72.3        78.4        57.2                                     
6699.14 26.0 4.59 -2.101  23.4  29.6  32.9  26.4  33.3  31.7  40.0  42.2  34.0  35.6  39.4  25.7  30.2  37.0  38.1        37.4  34.7 
6703.57 26.0 2.76 -3.060  84.9  90.7  84.8  93.9  99.5 113.1 101.1 106.9  91.9 116.1 121.8  80.2  90.5 113.2 115.2  87.8 112.9  83.2 
6705.10 26.0 4.61 -0.870  70.8  86.8  80.5  89.2  87.2  96.4  86.5 102.2  88.5  94.6 108.0  84.7  93.5                               
6710.32 26.0 1.49 -4.764  79.3  99.4  99.0  91.3  99.2 110.3 104.8 101.7  85.5 109.5 123.1  76.5  62.3                               
6725.36 26.0 4.10 -2.100  51.5  54.6  50.8  46.7  52.1  61.9  58.3  63.9  47.9  50.2  62.7  47.3  52.6                               
6733.15 26.0 4.64 -1.150  52.2  67.3  69.3  61.1  62.3  66.1  63.1              77.7              54.6  64.2  68.0  58.1  83.3  58.3 
6739.52 26.0 1.56 -4.794  66.5  77.7  76.6        73.5  89.9  86.3                                58.1  96.3 111.8  69.8  92.3  57.5 
6750.15 26.0 2.42 -2.618 123.1 141.4 130.6 135.6 141.5 142.9 143.9 161.2 144.3 167.0       137.7 129.4 164.1 172.2 128.8 163.7 130.5 
6806.84 26.0 2.73 -3.215                                                                               106.6 123.7  98.0 111.3  85.5 
6810.26 26.0 4.61 -0.986  68.7  81.3  79.8  72.3  96.4  86.8  83.4  99.4        89.7        76.0  81.0  91.3  93.8  78.0  86.3  83.3 
6820.37 26.0 4.64 -1.220  64.3  76.6  72.2  83.5  76.2  85.2  71.7              78.7        75.5  70.0  87.9  93.7  76.2  83.2  77.2 
6828.59 26.0 4.64 -0.820  66.8  89.3  93.5  82.7  92.4  91.9  79.8                          85.9  84.7  94.4 104.0  76.8  99.2  91.5 
6839.83 26.0 2.56 -3.350  86.3 100.8  93.0  89.7  99.0 107.7 100.9                          81.0  83.9 114.0 128.4  89.8 116.2  88.9 
5234.62 26.1 3.22 -2.180                   116.6 117.5 107.7  99.7 147.3 118.3 141.7 135.0 110.6 111.1 110.3 108.2       105.8 121.5 
5264.80 26.1 3.23 -3.130                                                                                62.0  59.9  80.8  61.6  69.4 
5414.07 26.1 3.22 -3.580        38.0  38.4  48.5  55.6  47.7  44.6  77.9  54.9  69.6  61.8  53.2  59.0  45.0  43.9  54.6  51.0  54.4 
5425.25 26.1 3.20 -3.220        57.6  53.7  66.4  77.5  60.7  60.6  88.2  73.3  90.2  77.4  71.4  78.2  55.5  57.7  68.2  66.1  72.1 
6084.10 26.1 3.20 -3.881  30.9  35.9  28.3  43.0  52.9  36.0  29.2  65.9  46.5  64.5  50.6  46.1  44.2                               
6084.11 26.1 3.20 -3.881                                                                                43.1  32.9  47.9  42.7  46.4 
6113.32 26.1 3.22 -4.230                                                                                31.6  29.6  32.7  21.9  30.6 
6149.25 26.1 3.89 -2.841  37.7  48.8  41.4  57.0  53.4  46.6  41.3  79.1  57.4  72.7  61.6  62.0  63.6                               
6149.26 26.1 3.89 -2.841                                                                                48.6  48.0  59.6  49.4  58.4 
6238.39 26.1 3.89 -2.600                                                                                55.5  55.5  69.0  59.2  70.3 
6247.56 26.1 3.89 -2.435  50.4  56.6  48.5  65.4  72.1  57.1  49.3 101.8  78.4  94.6  77.3  71.1  74.8  50.7  52.7  74.2  54.4  69.0 
6369.46 26.1 2.89 -4.110  33.2  35.1  31.7  37.4  44.5  42.3  38.6  65.5  49.0  68.9  51.2  44.1  49.2  37.6  39.0  45.3  47.1  39.9 
6416.92 26.1 3.89 -2.877        48.1  41.0  59.1  51.0  50.0        81.1  60.6  70.2  62.4  63.0  65.9  55.4  51.7  60.4  48.2  61.6 
6432.68 26.1 2.89 -3.570  52.1  56.9  52.0  70.3  68.8  57.5  58.2 100.8  78.6  89.4  82.0  80.5  76.7  60.1  61.8  65.9  54.8  67.2 
6456.38 26.1 3.90 -2.185  58.5  67.9  62.4  85.7  87.7  72.5  63.1 120.6  83.8 111.8 100.1  84.5  87.6  68.0  63.1  84.3  72.9  87.6 
6516.08 26.1 2.89 -3.310  62.5  73.0  63.1  86.1  90.5  76.4  79.4 115.6  84.5 111.6  96.1  79.1  88.4  74.2  85.6  

==> tab6.txt <==
%auto-ignore
Title: NEW NEUTRON-CAPTURE MEASUREMENTS IN 23 OPEN CLUSTERS. I. THE R-PROCESS
Authors: Overbeek, J. C., Friel, E. D, Jacobson, H. R.
Table: 3
================================================================================
Byte-by-byte Description of file: tab6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---     Cluster       Cluster name
   7- 10 A4     ---     Star          Star number within the cluster
  12- 16 F5.2   [-]     4129 [Eu/Fe]  ? Eu to Fe ratio based on the 4129AA line
  18- 22 F5.2   [-]     4205 [Eu/Fe]  ? Eu to Fe ratio based on the 4205AA line
  24- 28 F5.2   [-]     6437 [Eu/Fe]  ? Eu to Fe ratio based on the 6437AA line
  30- 34 F5.2   [-]     6645 [Eu/Fe]  ? Eu to Fe ratio based on the 6645AA line
  36- 40 F5.2   [-]     4085 [Gd/Fe]  ? Gd to Fe ratio based on the 4085AA line
  42- 46 F5.2   [-]     4191 [Gd/Fe]  ? Gd to Fe ratio based on the 4191AA line
  48- 52 F5.2   [-]     4316 [Gd/Fe]  ? Gd to Fe ratio based on the 4316AA line
  54- 58 F5.2   [-]     4483 [Gd/Fe]  ? Gd to Fe ratio based on the 4483AA line
  60- 64 F5.2   [-]     4498 [Gd/Fe]  ? Gd to Fe ratio based on the 4498AA line
  66- 70 F5.2   [-]     4073 [Dy/Fe]  ? Dy to Fe ratio based on the 4073AA line
  72- 76 F5.2   [-]     4449 [Dy/Fe]  ? Dy to Fe ratio based on the 4449AA line
  78- 82 F5.2   [-]     5169 [Dy/Fe]  ? Dy to Fe ratio based on the 5169AA line
  84- 88 F5.2   [-]     5570 [Mo/Fe]  ? Mo to Fe ratio based on the 5570AA line
  90- 94 F5.2   [-]     5751 [Mo/Fe]  ? Mo to Fe ratio based on the 5751AA line
  96-100 F5.2   [-]     6030 [Mo/Fe]  ? Mo to Fe ratio based on the 6030AA line
 102-106 F5.2   [-]     5219 [Pr/Fe]  ? Pr to Fe ratio based on the 5219AA line
 108-112 F5.2   [-]     5259 [Pr/Fe]  ? Pr to Fe ratio based on the 5259AA line
 114-118 F5.2   [-]     5322 [Pr/Fe]  ? Pr to Fe ratio based on the 5322AA line
 120-124 F5.2   [-]     5352 [Pr/Fe]  ? Pr to Fe ratio based on the 5352AA line
 126-130 F5.2   [-]     5132 [Nd/Fe]  ? Nd to Fe ratio based on the 5132AA line
 132-136 F5.2   [-]     5306 [Nd/Fe]  ? Nd to Fe ratio based on the 5306AA line
 138-142 F5.2   [-]     5356 [Nd/Fe]  ? Nd to Fe ratio based on the 5356AA line
 144-148 F5.2   [-]     5416 [Nd/Fe]  ? Nd to Fe ratio based on the 5416AA line
 150-154 F5.2   [-]     5431 [Nd/Fe]  ? Nd to Fe ratio based on the 5431AA line
 156-160 F5.2   [-]     5485 [Nd/Fe]  ? Nd to Fe ratio based on the 5485AA line
 162-166 F5.2   [-]     5533 [Nd/Fe]  ? Nd to Fe ratio based on the 5533AA line
 168-172 F5.2   [-]     5740 [Nd/Fe]  ? Nd to Fe ratio based on the 5740AA line
 174-178 F5.2   [-]     5811 [Nd/Fe]  ? Nd to Fe ratio based on the 5811AA line
 180-184 F5.2   [-]     6385 [Nd/Fe]  ? Nd to Fe ratio based on the 6385AA line
--------------------------------------------------------------------------------
Be17	265			0.04	0.10									-0.01		0.03		-0.09	-0.04	-0.16		-0.01	0.02	-0.15	0.25	0.09	-0.05	-0.04	0.00	
Be17	569			-0.13	-0.08									0.01	-0.13	-0.08	-0.30	-0.28	-0.06	-0.16	-0.11	-0.10	-0.13	-0.07	-0.13	-0.03	-0.25	-0.07	-0.12	-0.11
Be17	1035			-0.02	0.03									0.00	-0.13	-0.01	-0.04	-0.05	-0.09	-0.19	-0.04	0.14	0.09	0.09	-0.12	0.07	-0.17	-0.02	0.10	0.15
Be18	1163	-0.02	-0.04	0.18	0.21	0.08	0.19		0.23	0.37	0.28	0.21	0.23	0.22	0.06	0.10	0.20	0.20	0.15	0.17	0.19	0.18	0.31			0.16	0.31	0.20	0.30	0.13
Be18	1383	0.10	0.13		0.20	0.20	0.17	0.22	0.30	0.26	0.20	0.25	0.23	0.09	0.00	0.07	0.34	0.21	0.16	0.14	0.17	0.28				0.15	0.21	0.24	0.21	0.05
Be21	50	-0.02	-0.06	0.04	0.02		0.37	0.33		0.26		0.28	0.02	0.21	0.21	0.08	0.22	0.21	0.15	0.12	0.23	0.20	0.20			0.22	0.29	0.21	0.19	0.11
Be21	51			0.08	0.09		0.28	0.24	0.20	0.31	0.15	0.21	0.21	0.04	0.20	0.02	0.17	0.23	0.17	0.17	0.15	0.23	0.28			0.18	0.14	0.19	0.20	0.13
Be22	414			0.30	0.27		0.18	0.34		0.28	0.12	0.40	0.40	0.05	0.12	0.02	0.22	0.22	0.25	0.20	0.33	0.28	0.31			0.30	0.40	0.30	0.28	0.32
Be22	643			0.29	0.18		0.23	0.09	0.23	0.23		0.17	0.25	0.24	0.12	0.19	0.41	0.50	0.25	0.12	0.50	0.50	0.25			0.35	0.45	0.31	0.45	0.49
Be31	886			0.32	0.22									0.30	0.44	0.64												0.65	0.51	0.51
Be32	2			-0.02	0.02									0.01	-0.03	0.06	-0.23	0.00	-0.07	-0.15	-0.05	0.04	-0.04	-0.08	-0.03	-0.01	-0.08	-0.02	0.01	-0.03
Be32	4			0.03	0.08									0.05	-0.02	-0.05	-0.12	-0.06	-0.10	-0.18	-0.12	-0.06	-0.02	-0.04	-0.10	-0.03	-0.03	0.00	-0.03	0.02
Be32	16	0.13	0.07	0.13	0.11	0.35	0.22	0.31	0.41	0.42	0.38	0.38	0.48	0.14		0.15	0.14	0.12	0.17	0.18	0.12	0.19	0.21			0.11	0.21	0.09	0.14	0.14
Be32	18	0.11	0.20	0.15	0.14	0.16	0.20	0.39	0.33	0.39	0.43	0.30	0.24	0.11		0.10	0.14	0.13	0.09	0.09	0.16	0.11	0.24			0.15	0.24	0.13	0.18	0.10
Be39	3			-0.03	0.00									0.01	-0.01	0.02	0.11	-0.01	-0.01	-0.14	0.14	0.13	0.00	0.00	0.10	0.04	0.05	0.05	0.00	-0.07
Be39	5			0.06	-0.07									0.14	0.06	0.02	0.04	-0.05	-0.14	0.11	0.04	0.12	0.02	0.19	0.02	0.05	-0.01	0.01	0.01	0.06
Be39	12			0.08	0.08									0.18	0.26	0.17	0.21	0.13	0.09		-0.06	0.00	0.19	-0.02	0.12	0.03	-0.04	-0.06	0.12	0.02
Be39	14			0.14	0.05									0.16		0.15	0.25	0.07	0.16	0.09	0.11	0.14	0.27	0.04	0.06	0.07	0.05	0.17	0.05	
Cr261	1045			-0.16	-0.08									-0.13		-0.03				-0.30			-0.05	-0.13	-0.13	-0.14		-0.14	-0.11	-0.01
Cr261	1080			-0.03	-0.02									0.03	0.01	-0.10				-0.29			-0.10	-0.12	-0.14	-0.14		-0.03	-0.14	-0.04
M67	105			-0.12	-0.08									0.08	0.03	0.09	-0.04		-0.04	-0.09	-0.02	0.11	-0.01	0.03	0.02	0.06	0.02	0.02	0.03	-0.02
M67	141			-0.13	0.00									0.11	0.03	0.08	-0.10	-0.04	-0.01		-0.01	0.00	-0.02	-0.10	-0.06	0.06	-0.18	-0.03	-0.02	0.28
M67	170			-0.18	-0.12									0.09	-0.03	-0.02	-0.04	-0.05	-0.11		-0.05	0.06	-0.11	0.01	0.01	0.02	-0.02	-0.01	0.00	0.04
N188	532			0.01	-0.07									0.43		0.32	0.01	-0.13	0.11			0.12	0.20		0.14	0.11	0.21	0.29	0.23	0.23
N188	747			-0.10	-0.12										0.12	0.21	-0.15	-0.04	-0.05		0.05	0.23	-0.05	0.01	0.21	0.21	0.02	0.03	-0.06	0.16
N188	919			-0.28	-0.10									0.30	0.06	0.08	0.03	-0.16	-0.09		0.17	0.06	0.06	0.00	0.15	0.06	0.10	0.13	0.12	0.23
N188	1224			-0.18	-0.11									0.28	0.20	0.21	-0.01	-0.03	0.00	-0.09	0.18	0.15	0.12	0.28	0.13	0.23	0.07	0.17	0.06	0.28
N1193	282			0.04	-0.09									0.19	0.34	0.30	0.25	0.19	0.08	0.03	0.05	-0.01	0.18	0.04	0.01	0.01	0.06	-0.06	0.12	0.09
N1245	10			-0.24	-0.27											0.21	-0.17	-0.11	-0.10	-0.06	-0.03	0.10		0.05		-0.12	-0.16	0.07	0.15	
N1245	125			-0.12	-0.05									-0.02		0.06	0.00	0.17	0.20	-0.02		0.09	0.20	0.12	0.22	0.10	0.39	0.14	0.21	0.28
N1245	160			-0.02	-0.09									0.09			0.06	0.21	0.12	0.21		0.00	0.18			0.01		0.03	-0.01	0.16
N1245	382			-0.09	-0.10											0.15	0.17	0.12	0.07	0.17	0.04	-0.01	0.07	0.18	0.07	0.06	0.09	0.04	0.10	0.11
N1817	73			-0.04	-0.04									0.35		0.33	-0.09	-0.02	0.10	0.07	0.20	0.09	0.24	0.26	0.16	0.09	0.21	0.13	0.20	0.03
N1817	79			-0.12	-0.11									0.31		0.12	0.13	0.05	0.13	0.19	0.13	0.07	0.10	0.16	0.17	0.08	0.26	0.23	0.12	0.08
N1817	206			-0.13	-0.09	-0.07	-0.13	0.09	0.23	0.12	-0.05	-0.11	0.11	0.27			-0.03	-0.01	-0.02	0.13	0.29	0.09	0.02	0.17	0.12	0.06	0.23	0.10	0.15	0.14
N1817	1456			-0.11	-0.02		-0.18		0.00	0.26	-0.18	0.01	0.10	0.21		0.13	0.04	0.07	0.18	0.24	0.12	0.18	0.09	0.28	0.14	0.09	0.25	0.08	0.19	0.12
N1883	8			-0.20	-0.23									-0.25	-0.17	-0.15	0.06	0.10	-0.04	0.08	0.05	-0.11	0.16	-0.02	-0.01	-0.07	-0.06	0.02	0.02	
N1883	9			-0.16	-0.19									0.11	0.26	-0.05	-0.11	0.04	0.00	0.17	0.02	0.21	0.07	0.02	0.14	-0.02	-0.10	0.01	-0.11	
N2141	514			-0.15	-0.16		-0.01		-0.07	0.13				-0.17	0.06	-0.10	-0.03	-0.07	-0.01	-0.28	-0.23	-0.18	-0.16	0.03	-0.06	-0.10	-0.17	-0.01	0.02	-0.09
N2141	1007			-0.15	-0.09									-0.07	-0.08	-0.08	-0.01		-0.03	-0.12	-0.17	0.09	-0.06	0.01	0.02	-0.04	-0.05	0.09	-0.02	-0.05
N2141	1348			-0.14	-0.07									0.32	0.21	0.28												0.28	0.21	0.25
N2141	1821				-0.21		-0.09	0.10	0.13	0.08				-0.11	-0.04	-0.24	-0.39	-0.25	-0.35	-0.18	-0.14	0.11	-0.23	-0.07	-0.11	-0.14	-0.06	-0.06	-0.01	
N2158	4230			-0.29	-0.17									-0.04	0.03	-0.05	0.06	-0.08	0.01	0.02	-0.08	0.21	0.09	0.09	0.00	0.06	0.05	0.06	0.04	
N2194	55			-0.24	-0.08									0.29		0.13	0.09	0.13	0.03	0.16	0.18	0.31	0.27	0.38	0.18	0.10	0.33	0.20	0.17	0.36
N2194	57			-0.31	-0.27									0.37		0.20	0.19	0.04	0.08	0.22	0.04	0.18	0.04	0.19	0.04	0.03	0.26	0.16	0.06	0.31
N2355	144			0.05	-0.02									0.41					0.33		0.38	0.21	0.40	0.38	0.30	0.51	0.40	0.29	0.32	0.36
N2355	398			-0.04	-0.14									0.30		0.18	0.04	0.05	0.12	0.10	-0.04	0.10	0.10	0.17	0.09	-0.02	0.23	0.09	0.20	0.05
N2355	668			-0.14	-0.09									0.20		0.26	0.23	0.10	0.10	0.12	0.16	0.22	0.20	0.20	0.19	0.20	0.01	0.10	0.26	0.01
N6192	9			-0.10	-0.27									-0.04		-0.07		-0.16	-0.07	-0.19	-0.17	-0.10	-0.13	-0.03	-0.10	-0.10	-0.03	-0.05		-0.16
N6192	45			-0.03	-0.07									0.22		0.13	0.02	0.14	0.14	0.10	0.21	0.12	0.04	0.14	0.11	0.13	0.22	0.16		0.22
N6192	96			-0.11	-0.18									0.06		0.05	-0.10	-0.03	-0.05	-0.08	0.01	0.05	0.01	0.04	0.04	0.02	0.08	0.03		-0.02
N6192	137			-0.08	-0.04									0.01		0.02	-0.07	-0.01	0.04	-0.08	0.08	0.03	0.07	0.13	0.05	0.07	0.14	0.16		-0.02
N6939	31			-0.17	-0.24									-0.21	-0.20	-0.16	-0.11	-0.15	-0.17	-0.21	-0.10	0.07	-0.15	-0.10	-0.05	-0.07		-0.09	-0.12	-0.08
N6939	53	-0.31	-0.34	-0.34	-0.23	-0.23	-0.06	0.18	0.08	-0.01	-0.09	-0.22	0.02	0.15		0.05		-0.08	0.13	0.02	0.13	-0.11	0.02	0.11	0.00	0.01	0.15	-0.05	-0.13	-0.06
N6939	65	-0.34	-0.38	-0.46	-0.29	-0.35	-0.12			-0.03	0.02	-0.16	-0.21	-0.03		0.03	0.13	0.00	0.02	0.16	0.05	-0.07	-0.06	-0.03	-0.03	0.00	-0.03	-0.12	-0.04	-0.08
N6939	121			-0.27	-0.29									-0.44	-0.38	-0.33	-0.32	-0.34	-0.17	-0.26	-0.26	-0.34	-0.16	-0.39	-0.23	-0.24	-0.18	-0.20	-0.29	-0.33
N6939	190				-0.04									0.35		0.47	0.30	0.40	0.38	0.22	0.50	0.39	0.48	0.54	0.51	0.43	0.54	0.47	0.52	0.49
N6939	212			-0.19	-0.01									-0.13	-0.01	0.12	-0.02	-0.15	0.04	-0.06	-0.04	0.01		0.10	-0.07	0.03	0.13	0.06	-0.08	0.09
N7142	196			-0.19	-0.04									0.15	0.02	0.16	0.01	0.00	0.04	0.08	-0.01	0.03	-0.03	0.03	0.05	0.03	-0.11	0.07	-0.03	0.12
N7142	229			-0.22	-0.08									0.16	0.09	0.19	-0.01	0.02	-0.05	-0.18	-0.02	0.12	-0.06	0.02	0.08	0.03	-0.04	-0.09	0.04	0.03
N7142	377			-0.20	-0.11									0.11	0.13	0.12	-0.04	-0.03	-0.03	0.05	-0.04	0.02	-0.04	0.00	0.07	-0.05	-0.14	-0.05	0.01	-0.01
N7142	421			-0.18	-0.10									0.22	0.10	0.20	-0.07	-0.03	-0.16	0.03	0.10	0.06	0.06	0.01	0.09	0.10	0.04	0.05	-0.12	-0.05
N7789	212	-0.07	-0.05	-0.09			0.26	-0.13	0.42	0.18		0.02		0.21	0.13	0.16		0.07	0.12	0.03	0.25	0.25	0.13	0.08	0.09	0.14	0.13	0.19	0.13	0.13
N7789	468	-0.10	-0.24	-0.10		0.14			0.14			0.01	0.07	0.16	0.11	0.16	0.21	0.03	0.22	0.04	0.15	0.06	-0.11		0.18	0.22	0.17	0.16	0.15	0.08
N7789	605		-0.09	-0.08		0.13				0.14		-0.03		0.33		0.07	0.01	0.09			0.15	0.05	0.17	0.18	0.25	0.13	0.15		0.13	0.36
N7789	765		-0.24	-0.03			0.18			0.19		0.08	-0.02	0.20	0.18	0.16	0.17	0.30	0.15	0.07	0.07		0.17	0.17	0.17	0.27	0.20	0.16	0.20	0.13
N7789	958			-0.10			0.20			0.18		0.11	0.11	0.43			0.21	0.15			0.21	0.18	0.19	0.14		0.39	0.25	0.17	0.16	0.14
PWM4	RGB1			0.09	0.10		0.01	0.10		0.09			0.18	-0.01	-0.07	-0.09	0.21	0.18	0.07	0.02	0.24	0.22	0.10			0.15	0.05	0.14	0.15	0.10
